Electric streamers as a nonlinear instability: the model details

We propose a new approach to unambiguous determination of parameters of positive and negative electric streamer discharges. From hydrodynamic equations, in the assumption of a solution in the shape of a streamer, it is possible to derive several relations between streamer parameters, which form a system of algebraic equations (SAE). Because of the made approximations, the error in the solution of this system is expected to be probably up to a few tens of percent. Solving the SAE allows us to express all streamer parameters in terms of the streamer length $L$, the constant uniform external electric field $E_e$, and the streamer radius. The solutions with different radii are valid solutions of the hydrodynamic equations, and are analogous to the propagation modes of flat-front perturbations with different transverse wavelengths. We interpret the streamer as a nonlinear instability, whose behavior is determined by choosing the radius at which the velocity is maximized, because, as we show, the velocity plays the same role as the exponential growth rate in the case of linear instabilities. Thus, streamer behavior is unambiguously determined by $E_e$ and $L$, in a relatively computationally economical way. In contrast, numerical methods of solving the microscopic equations, such as hydrodynamic simulations, are more computationally demanding, and the preferred solution in them arises automatically because of numerical fluctuations. The calculations for air at sea level conditions produce reasonable values for commonly observed streamer parameters. The calculated positive streamer velocities and negative threshold fields are compatible with experimental measurements. The physical reason for the positive threshold fields is also discussed. A much simplified analytical model (Appendix B) reproduces many of the presented results, at least qualitatively.

==> abstract.txt <==
Electric streamers as a nonlinear instability: the model details

Nikolai G. Lehtinen

We propose a new approach to unambiguous determination of parameters of positive and negative electric streamer discharges. From hydrodynamic equations, in the assumption of a solution in the shape of a streamer, it is possible to derive several relations between streamer parameters, which form a system of algebraic equations (SAE). Because of the made approximations, the error in the solution of this system is expected to be probably up to a few tens of percent. Solving the SAE allows us to express all streamer parameters in terms of the streamer length $L$, the constant uniform external electric field $E_e$, and the streamer radius. The solutions with different radii are valid solutions of the hydrodynamic equations, and are analogous to the propagation modes of flat-front perturbations with different transverse wavelengths. We interpret the streamer as a nonlinear instability, whose behavior is determined by choosing the radius at which the velocity is maximized, because, as we show, the velocity plays the same role as the exponential growth rate in the case of linear instabilities.

Thus, streamer behavior is unambiguously determined by $E_e$ and $L$, in a relatively computationally economical way. In contrast, numerical methods of solving the microscopic equations, such as hydrodynamic simulations, are more computationally demanding, and the preferred solution in them arises automatically because of numerical fluctuations. The calculations for air at sea level conditions produce reasonable values for commonly observed streamer parameters. The calculated positive streamer velocities and negative threshold fields are compatible with experimental measurements. The physical reason for the positive threshold fields is also discussed. A much simplified analytical model (Appendix B) reproduces many of the presented results, at least qualitatively.


